Labyrinth: Compiling Imperative Control Flow to Parallel Dataflows

Parallel dataflow systems have become a standard technology for large-scale data analytics. Complex data analysis programs in areas such as machine learning and graph analytics often involve control flow, i.e., iterations and branching. Therefore, systems for advanced analytics should include control flow constructs that are efficient and easy to use. A natural approach is to provide imperative control flow constructs similar to those of mainstream programming languages: while-loops, if-statements, and mutable variables, whose values can change between iteration steps. However, current parallel dataflow systems execute programs written using imperative control flow constructs by launching a separate dataflow job after every control flow decision (e.g., for every step of a loop). The performance of this approach is suboptimal, because (a) launching a dataflow job incurs scheduling overhead; and (b) it prevents certain optimizations across iteration steps. In this paper, we introduce Labyrinth, a method to compile programs written using imperative control flow constructs to a single dataflow job, which executes the whole program, including all iteration steps. This way, we achieve both efficiency and ease of use. We also conduct an experimental evaluation, which shows that Labyrinth has orders of magnitude smaller per-iteration-step overhead than launching new dataflow jobs, and also allows for significant optimizations across iteration steps.

==> PageRank.dat <==
numMachines	Laby	NoLaby	NoLaby_opt1	Spark
25	379.14	523.04	478.06	1751.62
24	NaN	NaN	NaN	NaN
23	381.53	526.32	464.4	1821.88
22	NaN	NaN	NaN	NaN
21	384.69	550.23	479.4	1705.06
20	NaN	NaN	NaN	NaN
19	396.31	553.05	486.66	1640.92
18	NaN	NaN	NaN	NaN
17	431.27	540.14	481.12	1642.64
16	NaN	NaN	NaN	NaN
15	447.31	553.6	503.09	1703.52
14	NaN	NaN	NaN	NaN
13	509.83	565.23	501.44	1671.58
12	NaN	NaN	NaN	NaN
11	591.42	610.92	503.71	1734.12
10	NaN	NaN	NaN	NaN
9	605.86	724.39	478.05	1734.92
8	NaN	NaN	NaN	NaN
7	730.5	836.99	492.36	1903.78
6	NaN	NaN	NaN	NaN
5	921.97	1010.49	492.62	2151.28
4	NaN	1218.3	NaN	NaN
3	1333.08	1519.58	699.42	2911.88
2	2151.32	NaN	NaN	NaN
1	4194.85	6633.3	4343.83	7751.21


==> cf-microbenchmark.dat <==
NumWorkers  FlinkNewJobs    Spark   TensorFlow  Naiad   FlinkNative Laby
1   155.6   131.775 1.4556818962    0.3935  1.0575  3.15
3   281.6   202.9   2.5182543039    1.748   2.0175  3.65875
5   454.9   267.775 3.6310106993    2.454   2.4175  3.4175
7   669.1   335.35  4.6866910934    2.9785  2.8025  3.54375
9   721.2   414.475 5.7338145971    3.15775 3.4125  3.7175
11  990 483.4   6.714359808 3.69075 3.48    3.6375
13  1139.9  545.5   7.842848897 4.27875 4.49    3.74375
15  1517.3  626.75  8.9711766958    4.57975 4.3175  3.85875
17  1493    715.6   10.138297081    5.236   5.6025  3.78375
19  1803.3  771.675 11.0777293921   5.643   5.475   3.84875
21  2054.7  839.075 12.1378403902   6.17675 6.4075  4.0025
23  2125.5  904.4   13.1268939018   6.4655  6.36    3.9775
25  2283.2  986.2   14.1466485023   7.275   7.1225  4.38125


==> click-count.dat <==
Size	Laby	Flink	Laby-no-reuse
1	54.2233333333	2591.5533333333	50.73
2	61.3566666667	3114.0966666667	66.4533333333
4	94.83	3881.6333333333	121.7333333333
8	157.1833333333	4240.72	260.0733333333
16	314.01	4604.4033333333	613.6033333333
32	607.8266666667	5573.9966666667	1963.19



==> scaling-click-count.dat <==
numMachines nolaby  Laby-barrier    Laby-nobarrier  Spark
25  710.66  323.54  102.87  1187.85
24  NaN NaN NaN NaN
23  NaN NaN 111.785 NaN
22  NaN NaN NaN NaN
21  769.94  354.67  117.475 1178.83
20  NaN NaN NaN NaN
19  NaN NaN 124.635 NaN
18  NaN NaN NaN NaN
17  719.76  377.38  132.375 1368.31
16  NaN NaN NaN NaN
15  NaN NaN 147.715 NaN
14  NaN NaN NaN NaN
13  790.33  406.53  160.65  1420.84
12  NaN NaN NaN NaN
11  NaN NaN 185.74  NaN
10  NaN NaN NaN NaN
9   862.3   461.78  228.995 1578.03
8   NaN NaN NaN NaN
7   NaN NaN 304.34  NaN
6   NaN NaN NaN NaN
5   945.23  696.21  444.2   1903.91
4   NaN NaN NaN NaN
3   NaN NaN 892.35  NaN
2   NaN NaN 1287.43 NaN
1   1964.01 2437.65 2363.7  5741.13

==> scheduling.dat <==
Number-of-worker-machines	Spark-median	Flink-median
25	254.43	376.84
23	223.33	329.07
21	200.72	320.79
19	166.75	296.08
17	152.2	272.11
15	159.57	242.4
13	111.07	226.25
11	84.88	195.92
9	75.41	169.16
7	65.04	144.01
5	55.11	119.55
3	43.56	95.43
1	32.66	75.33


